Low Latency Time Domain Multichannel Speech and Music Source Separation

The Goal is to obtain a simple multichannel source separation with very low latency. Applications can be teleconferencing, hearing aids, augmented reality, or selective active noise cancellation. These real time applications need a very low latency, usually less than about 6 ms, and low complexity, because they usually run on small portable devices. For that we don't need the best separation, but "useful" separation, and not just on speech, but also music and noise. Usual frequency domain approaches have higher latency and complexity. Hence we introduce a novel probabilistic optimization method which we call "Random Directions", which can overcome local minima, applied to a simple time domain unmixing structure, and which is scalable for low complexity. Then it is compared to frequency domain approaches on separating speech and music sources, and using 3D microphone setups.

==> meanstd.csv <==
,SDR,SIR,SAR,Proc.Time,micsetup,method
mean,9.034935474505469,9.369864805920411,33.016048364406345,2.826781928539276,stereo,randdironline
std.dev.,4.412846443124349,4.705159600150283,8.468149998416903,0.16192352448066477,stereo,randdironline
mean,7.816262839135113,8.029211051267868,31.28409420786543,3.3224013984203338,square,randdironline
std.dev.,5.503808705228572,5.4803818486909615,6.603044006345144,0.15420770961245825,square,randdironline
mean,4.10367626794452,4.21905055250787,30.210056303646837,4.57186923623085,cube,randdironline
std.dev.,3.464371847665854,3.4425262687184723,5.827543481934796,0.1802336595988939,cube,randdironline
mean,3.0117153243674304,3.3839696615037367,18.83934261472031,1.1230468153953552,stereo,trinicononline
std.dev.,0.9628273947672968,1.0201781740330862,4.58459151639923,0.01960557328017263,stereo,trinicononline
mean,0.7271393332827558,0.9810951031971497,18.05577130435557,2.029732406139374,square,trinicononline
std.dev.,0.4283693785651691,0.3648605744531026,1.4296485970019384,0.012473317371382686,square,trinicononline
mean,0.827896884190712,1.042074651006013,19.991405464219138,3.867703914642334,cube,trinicononline
std.dev.,0.5948325921564831,0.6260746177532087,3.5177587904018135,0.034936279068578935,cube,trinicononline
mean,11.908794287608712,20.16055834735725,14.512147105934636,1.943961262702942,stereo,fastmnmf
std.dev.,12.82439637862078,15.545000676131695,10.511240269814401,0.5291888735759227,stereo,fastmnmf
mean,7.220889760025296,16.604875850989163,9.876437906081136,4.766424357891083,square,fastmnmf
std.dev.,6.840377317857045,7.98836193641555,5.340589233050705,1.4855978053053176,square,fastmnmf
mean,3.4478762698724603,12.274353131224423,7.92335881045712,23.545584321022034,cube,fastmnmf
std.dev.,7.021559323526558,8.87268818872309,3.7907311802764747,5.84195741381964,cube,fastmnmf
mean,9.338580501805364,14.721143510821301,14.136261712717962,0.2237200140953064,stereo,auxIVA
std.dev.,9.505462301469029,12.296699783200602,6.095555548444269,0.05738574349145631,stereo,auxIVA
mean,3.9246794251068273,19.697489714905394,5.540013530141461,0.4895879030227661,square,auxIVA
std.dev.,4.68960101247755,12.381486287736415,2.970484722493056,0.10681009807967863,square,auxIVA
mean,0.9278028464974258,16.674900624870858,2.660965857299646,1.281705617904663,cube,auxIVA
std.dev.,2.9964252812952297,11.283172049788721,1.7722193685318428,0.2725397202665875,cube,auxIVA

